Resonant leptogenesis in inverse see-saw framework with modular $S_4$ symmetry

We introduce a lepton mass generation and flavor mixing model, realized through a (2,3) inverse seesaw structure based on modular \( S_4 \) symmetry. The model employs modular forms to construct the lepton Yukawa couplings, significantly simplifying the framework by reducing redundant parameters. A detailed numerical analysis demonstrates consistency with current neutrino oscillation data, yielding specific outputs for the mixing angles and CP-violating phases. The Dirac CP phase is predicted to lie near $\delta_{\rm CP} \approx \pm 90^\circ$, corresponding to near-maximal leptonic CP violation. The total neutrino mass lies within $\sum m_\nu \approx 0.0587\text{--}0.0924$ eV, and the effective Majorana mass $|m_{ee}| \approx (0.002\text{--}0.02)$ eV, within reach of upcoming neutrinoless double beta decay experiments such as nEXO and AMoRE-II. The model also remains consistent with current bounds on charged lepton flavor violating processes from MEG and BaBar. We further explore resonant leptogenesis enabled by quasi-degenerate heavy neutrino states and show that the observed baryon asymmetry of the universe can be successfully generated in this scenario. The combined treatment of low-energy observables and high-scale baryogenesis demonstrates the predictivity and testability of the modular \( S_4 \)-based ISS(2,3) framework.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)

